Quantifying Feedback from Narrow Line Region Outflows in Nearby Active Galaxies. IV. The Effects of Different Density Estimates on the Ionized Gas Masses and Outflow Rates

Active galactic nuclei (AGN) can launch outflows of ionized gas that may influence galaxy evolution, and quantifying their full impact requires spatially resolved measurements of the gas masses, velocities, and radial extents. We previously reported these quantities for the ionized narrow-line region (NLR) outflows in six low-redshift AGN, where the gas velocities and extents were determined from Hubble Space Telescope long-slit spectroscopy. However, calculating the gas masses required multi-component photoionization models to account for radial variations in the gas densities, which span $\sim$6 orders of magnitude. In order to simplify this method for larger samples with less spectral coverage, we compare these gas masses with those calculated from techniques in the literature. First, we use a recombination equation with three different estimates for the radial density profiles. These include constant densities, those derived from [S II], and power-law profiles based on constant values of the ionization parameter ($U$). Second, we use single-component photoionization models with power-law density profiles based on constant $U$, and allow $U$ to vary with radius based on the [O III]/H$\beta$ ratios. We find that assuming a constant density of $n_\mathrm{H} =$ 10$^2$ cm$^{-3}$ overestimates the gas masses for all six outflows, particularly at small radii where the outflow rates peak. The use of [S II] marginally matches the total gas masses, but also overestimates at small radii. Overall, single-component photoionization models where $U$ varies with radius are able to best match the gas mass and outflow rate profiles when there are insufficient emission lines to construct detailed models.

==> dbf1.txt <==
Title: Quantifying Feedback from Narrow Line Region Outflows in Nearby Active 
       Galaxies. IV.The Effects of Different Density Estimates on the Ionized 
       Gas Masses and Outflow Rates 
Authors: Revalski M., Crenshaw D.M., Rafelski M., Kraemer S.B., Polack G.E., 
    Falcao A.T., Fischer T.C., Meena B., Martinez F., Schmitt H.R., 
    Collins N.R., Falcone J. 
Table: Tabulated Data for the Density Profiles in Figure 1
================================================================================
Byte-by-byte Description of file: dbf1.txt
--------------------------------------------------------------------------------
   Bytes Format Units  Label      Explanations
--------------------------------------------------------------------------------
   1-  8 A8     ---    Galaxy     Active Galaxy Name
  10- 14 F5.2   arcsec Dist       Spatial Distance from nucleus, arcseconds
  16- 19 F4.2   [cm-3] Cloudy-hi  ?="" Cloudy model density profile, High U
  21- 24 F4.2   [cm-3] Cloudy-md  ?="" Cloudy model density profile, Medium U
  26- 29 F4.2   [cm-3] Cloudy-lo  ?="" Cloudy model density profile, Low U
  31- 34 F4.2   [cm-3] SII        ?="" Density from [S II] emission line ratio
  36- 39 F4.2   [cm-3] logU-1.5   power-law density profile, log(U)=-1.5 (1)
  41- 44 F4.2   [cm-3] logU-2.0   power-law density profile, log(U)=-2.0 (1)
  46- 49 F4.2   [cm-3] logU-2.5   power-law density profile, log(U)=-2.5 (1)
  51- 54 F4.2   [cm-3] nH         ?="" variable power-law density (1)
  56- 60 F5.2   [-]    logUr      ?="" ionization parameter
--------------------------------------------------------------------------------
Note (1): The power-law density profiles are evaluated on an evenly spaced
    grid, and extend beyond the radii with Cloudy models, thus there is not
    a matching Cloudy model density at every location. The radii correspond
    exactly to the values presented these profiles, while a Cloudy model
    component is shown if one exists within <0.1 arcsecond of the evaluated
    radius.
--------------------------------------------------------------------------------
NGC 4151 -2.47                     1.98 2.48 2.98            
NGC 4151 -2.35                     2.03 2.53 3.03            
NGC 4151 -2.21                     2.07 2.57 3.07            
NGC 4151 -2.09 1.18 2.88      2.30 2.12 2.62 3.12 3.68 -3.00 
NGC 4151 -1.96                     2.18 2.68 3.18 3.68 -2.95 
NGC 4151 -1.84                     2.24 2.74 3.24 3.70 -2.90 
NGC 4151 -1.71 1.30 3.00      2.60 2.30 2.80 3.30 3.71 -2.85 
NGC 4151 -1.58                     2.37 2.87 3.37 3.73 -2.80 
NGC 4151 -1.46                     2.44 2.94 3.44 3.77 -2.75 
NGC 4151 -1.33 1.55 3.08      3.12 2.52 3.02 3.52 3.80 -2.70 
NGC 4151 -1.20                     2.60 3.10 3.60 3.80 -2.70 
NGC 4151 -1.08                     2.70 3.20 3.70 3.85 -2.65 
NGC 4151 -0.95 1.78 3.30      2.95 2.81 3.31 3.81 3.91 -2.60 
NGC 4151 -0.82 2.00 3.48      2.89 2.93 3.43 3.93 3.98 -2.55 
NGC 4151 -0.70                     3.08 3.58 4.08 4.08 -2.50 
NGC 4151 -0.57 2.18 3.70      2.80 3.25 3.75 4.25 4.20 -2.45 
NGC 4151 -0.44 2.57 4.08      3.41 3.47 3.97 4.47 4.37 -2.40 
NGC 4151 -0.32                     3.76 4.26 4.76 4.62 -2.35 
NGC 4151 -0.19 2.82 4.26      3.19 4.21 4.71 5.21 5.01 -2.30 
NGC 4151  0.19 4.08 5.00 7.00 3.12 4.21 4.71 5.21 5.01 -2.30 
NGC 4151  0.32                     3.76 4.26 4.76 4.62 -2.35 
NGC 4151  0.44 2.78 4.08      3.07 3.47 3.97 4.47 4.37 -2.40 
NGC 4151  0.57 2.18 3.70      2.70 3.25 3.75 4.25 4.20 -2.45 
NGC 4151  0.70                     3.08 3.58 4.08 4.08 -2.50 
NGC 4151  0.82 2.00 3.48      2.49 2.93 3.43 3.93 3.98 -2.55 
NGC 4151  0.95 1.78 3.30      3.23 2.81 3.31 3.81 3.91 -2.60 
NGC 4151  1.08                     2.70 3.20 3.70 3.85 -2.65 
NGC 4151  1.20                     2.60 3.10 3.60 3.80 -2.70 
NGC 4151  1.33                     2.52 3.02 3.52 3.80 -2.70 
NGC 4151  1.46                     2.44 2.94 3.44 3.77 -2.75 
NGC 4151  1.58                     2.37 2.87 3.37 3.73 -2.80 
NGC 4151  1.71 1.30 3.12      2.84 2.30 2.80 3.30 3.71 -2.85 
NGC 4151  1.84                     2.24 2.74 3.24 3.70 -2.90 
NGC 4151  1.96                     2.18 2.68 3.18 3.68 -2.95 
NGC 4151  2.09 1.30 2.88      2.13 2.12 2.62 3.12 3.68 -3.00 
NGC 4151  2.21                     2.07 2.57 3.07            
NGC 4151  2.35                     2.03 2.53 3.03            
NGC 4151  2.47 1.18 2.73      2.09 1.98 2.48 2.98            
NGC 1068 -1.67 3.28 4.48      2.25 3.32 3.82 4.32 3.38 -1.80 
NGC 1068 -1.30 3.28 4.54      3.54 3.54 4.04 4.54 3.49 -1.80 
NGC 1068 -0.93 3.40 4.61      2.62 3.83 4.33 4.83 3.94 -1.95 
NGC 1068 -0.74                2.80 4.03 4.53 5.03 4.23 -2.05 
NGC 1068 -0.37 4.08 5.24      2.91 4.63 5.13 5.63 4.98 -2.20 
NGC 1068 -0.18 4.08 5.24      3.26 5.23 5.73 6.23 5.73 -2.35 
NGC 1068  0.18                2.83 5.23 5.73 6.23 5.73 -2.35 
NGC 1068  0.37 3.18 3.88      2.43 4.63 5.13 5.63 4.98 -2.20 
NGC 1068  0.74 4.06 5.06           4.03 4.53 5.03 4.23 -2.05 
NGC 1068  0.93 3.98 4.98           3.83 4.33 4.83 3.94 -1.95 
NGC 1068  1.30 3.61 4.61      3.12 3.54 4.04 4.54 3.78 -1.95 
NGC 1068  1.67                2.69 3.32 3.82 4.32 3.38 -1.80 
Mrk 3    -0.95 2.08 3.50 2.00      2.72 3.22 3.72 3.47 -2.40 
Mrk 3    -0.69 2.57 3.57 2.25 2.67 2.99 3.49 3.99            
Mrk 3    -0.50 3.16 4.41 2.68 2.17 3.27 3.77 4.27 3.87 -2.20 
Mrk 3    -0.45 3.16 4.41 2.68 2.17 3.36 3.86 4.36 3.87 -2.20 
Mrk 3    -0.24 3.67 4.67 3.29 2.14 3.92 4.42 4.92 4.21 -2.10 
Mrk 3    -0.08 4.93 4.93 4.13 2.65 4.92 5.42 5.92 7.07 -2.00 
Mrk 3     0.08 4.93 4.93 4.13 2.73 4.92 5.42 5.92 7.07 -2.00 
Mrk 3     0.24 3.74 5.24 3.08 2.32 3.92 4.42 4.92 4.21 -2.10 
Mrk 3     0.45 2.74 4.68 2.84 2.12 3.36 3.86 4.36 3.87 -2.20 
Mrk 3     0.50 2.74 4.68 2.84 2.12 3.27 3.77 4.27 3.87 -2.20 
Mrk 3     0.69                2.67 2.99 3.49 3.99            
Mrk 3     0.95                1.63 2.72 3.22 3.72 3.47 -2.40 
Mrk 573  -1.58                2.39 2.23 2.73 3.23 3.13 -2.45 
Mrk 573  -1.48                2.40 2.30 2.80 3.30 3.19 -2.45 
Mrk 573  -1.37                2.42 2.36 2.86 3.36 3.25 -2.45 
Mrk 573  -1.26                2.44 2.44 2.94 3.44 3.31 -2.45 
Mrk 573  -1.15                2.46 2.51 3.01 3.51 3.38 -2.45 
Mrk 573  -1.04                2.48 2.60 3.10 3.60 3.46 -2.45 
Mrk 573  -0.93                2.51 2.70 3.20 3.70 3.55 -2.45 
Mrk 573  -0.82                2.53 2.81 3.31 3.81 3.65 -2.45 
Mrk 573  -0.71                2.60 2.93 3.43 3.93 3.88 -2.45 
Mrk 573  -0.60                2.64 3.08 3.58 4.08 4.02 -2.45 
Mrk 573  -0.50 2.44 3.14 2.20 2.68 3.25 3.75 4.25 4.19 -2.45 
Mrk 573  -0.38 2.56 3.66 2.80 2.75 3.47 3.97 4.47 4.41 -2.45 
Mrk 573  -0.28      4.07 3.60 2.83 3.76 4.26 4.76 4.72 -2.45 
Mrk 573  -0.16 3.42 4.42 3.80 2.95 4.20 4.70 5.20 5.17 -2.45 
Mrk 573  -0.06 4.77 5.27 3.80 3.21 5.16 5.66 6.16 6.12 -2.45 
Mrk 573   0.06 4.37 5.07 3.90 3.03 5.16 5.66 6.16 6.12 -2.45 
Mrk 573   0.16 3.32 4.12 3.70 2.84 4.20 4.70 5.20 5.17 -2.45 
Mrk 573   0.28 3.37 3.77 2.60 2.75 3.76 4.26 4.76 4.72 -2.45 
Mrk 573   0.38 3.16 3.46 2.40 2.69 3.47 3.97 4.47 4.41 -2.45 
Mrk 573   0.50 2.44 3.14 2.20 2.65 3.25 3.75 4.25 4.19 -2.45 
Mrk 573   0.60                2.62 3.08 3.58 4.08 4.02 -2.45 
Mrk 573   0.71                2.59 2.93 3.43 3.93 3.88 -2.45 
Mrk 573   0.82                2.54 2.81 3.31 3.81 3.65 -2.45 
Mrk 573   0.93                2.52 2.70 3.20 3.70 3.55 -2.45 
Mrk 573   1.04                2.50 2.60 3.10 3.60 3.46 -2.45 
Mrk 573   1.15                2.49 2.51 3.01 3.51 3.38 -2.45 
Mrk 573   1.26                2.47 2.44 2.94 3.44 3.31 -2.45 
Mrk 573   1.37                2.46 2.36 2.86 3.36 3.25 -2.45 
Mrk 573   1.48                2.45 2.30 2.80 3.30 3.19 -2.45 
Mrk 573   1.58                2.44 2.23 2.73 3.23 3.13 -2.45 
Mrk 78   -3.00 0.93 1.93 3.13      0.82 1.32 1.82 2.58 -3.25 
Mrk 78   -2.80 0.79 2.99 3.39      0.88 1.38 1.88 2.59 -3.20 
Mrk 78   -2.73                     0.91 1.41 1.91            
Mrk 78   -2.60 0.66 1.26 3.46      0.95 1.45 1.95 2.61 -3.15 
Mrk 78   -2.40 0.93 1.33 3.53      1.02 1.52 2.02 2.63 -3.10 
Mrk 78   -2.39 0.93 1.33 3.53      1.02 1.52 2.02 2.63 -3.10 
Mrk 78   -2.20      1.40 3.20      1.09 1.59 2.09 2.65 -3.05 
Mrk 78   -2.04                     1.16 1.66 2.16            
Mrk 78   -2.00 1.29 2.69 3.49      1.18 1.68 2.18 2.64 -2.95 
Mrk 78   -1.80 0.58 1.78 2.78 3.11 1.27 1.77 2.27 2.63 -2.85 
Mrk 78   -1.70                     1.31 1.81 2.31            
Mrk 78   -1.60 1.68 1.68 3.68 2.43 1.37 1.87 2.37 2.63 -2.75 
Mrk 78   -1.40 1.40 1.80 3.60 2.60 1.49 1.99 2.49 2.65 -2.65 
Mrk 78   -1.36                     1.51 2.01 2.51            
Mrk 78   -1.20      1.33 3.53 2.60 1.62 2.12 2.62 2.68 -2.55 
Mrk 78   -1.02                     1.76 2.26 2.76            
Mrk 78   -1.00 1.49 2.09 4.09 2.39 1.78 2.28 2.78 2.74 -2.45 
Mrk 78   -0.80 1.88 2.28 3.68 2.60 1.97 2.47 2.97 2.83 -2.35 
Mrk 78   -0.68                     2.11 2.61 3.11            
Mrk 78   -0.60 1.73 2.53 4.13 2.47 2.22 2.72 3.22 2.98 -2.25 
Mrk 78   -0.40      2.88 4.08 3.14 2.57 3.07 3.57 3.23 -2.15 
Mrk 78   -0.34                     2.71 3.21 3.71            
Mrk 78   -0.20 3.09 4.09      3.06 3.18 3.68 4.18 3.74 -2.05 
Mrk 78    0.20      4.09 5.89 2.73 3.18 3.68 4.18 3.74 -2.05 
Mrk 78    0.34                     2.71 3.21 3.71            
Mrk 78    0.40 2.28 3.68 4.08 2.66 2.57 3.07 3.57 3.23 -2.15 
Mrk 78    0.60 2.13 2.53 3.73 2.61 2.22 2.72 3.22 2.98 -2.25 
Mrk 78    0.68                     2.11 2.61 3.11            
Mrk 78    0.80 1.68 2.28 3.48 2.55 1.97 2.47 2.97 2.83 -2.35 
Mrk 78    1.00 2.09 2.09 3.29 2.63 1.78 2.28 2.78 2.74 -2.45 
Mrk 78    1.02                     1.76 2.26 2.76            
Mrk 78    1.20 1.53 2.93 3.13 2.80 1.62 2.12 2.62 2.68 -2.55 
Mrk 78    1.36                     1.51 2.01 2.51            
Mrk 78    1.40      1.80 3.20 2.44 1.49 1.99 2.49 2.65 -2.65 
Mrk 78    1.60      1.68 3.68 3.25 1.37 1.87 2.37 2.63 -2.75 
Mrk 78    1.70                     1.31 1.81 2.31            
Mrk 78    1.80      1.58 2.98 2.55 1.27 1.77 2.27 2.63 -2.85 
Mrk 78    2.00 0.89 1.49 3.29 2.60 1.18 1.68 2.18 2.64 -2.95 
Mrk 78    2.04                     1.16 1.66 2.16            
Mrk 78    2.20      1.40 3.20 2.95 1.09 1.59 2.09 2.65 -3.05 
Mrk 78    2.39 0.93 1.33 3.53 2.58 1.02 1.52 2.02 2.63 -3.10 
Mrk 78    2.40 0.93 1.33 3.53 2.58 1.02 1.52 2.02 2.63 -3.10 
Mrk 78    2.60 0.66 1.26 3.46 2.37 0.95 1.45 1.95 2.61 -3.15 
Mrk 78    2.73                     0.91 1.41 1.91            
Mrk 78    2.80 0.79 2.99 3.39 2.54 0.88 1.38 1.88 2.59 -3.20 
Mrk 78    3.00 0.93 1.93 3.13 2.36 0.82 1.32 1.82 2.58 -3.25 
Mrk 34   -1.94      1.46 3.46 2.19 1.25 1.75 2.25            
Mrk 34   -1.80                     1.32 1.82 2.32            
Mrk 34   -1.68                     1.38 1.88 2.38            
Mrk 34   -1.54      1.64 3.34 2.45 1.46 1.96 2.46            
Mrk 34   -1.40                     1.53 2.03 2.53 2.47 -2.65 
Mrk 34   -1.27                2.99 1.62 2.12 2.62 2.53 -2.65 
Mrk 34   -1.14      1.86 3.86 1.18 1.72 2.22 2.72 2.60 -2.65 
Mrk 34   -1.01                     1.83 2.33 2.83 2.77 -2.65 
Mrk 34   -0.87                2.25 1.95 2.45 2.95 2.87 -2.65 
Mrk 34   -0.74      2.14 3.64 2.17 2.10 2.60 3.10 2.98 -2.65 
Mrk 34   -0.60                     2.27 2.77 3.27 3.24 -2.65 
Mrk 34   -0.47                     2.49 2.99 3.49 3.41 -2.65 
Mrk 34   -0.34 1.88 3.38      2.51 2.78 3.28 3.78 3.63 -2.65 
Mrk 34   -0.20                     3.22 3.72 4.22 3.94 -2.65 
Mrk 34   -0.14 1.59 3.49           3.58 4.08 4.58 4.39 -2.65 
Mrk 34    0.14 1.59 3.49           3.58 4.08 4.58 4.39 -2.65 
Mrk 34    0.20                     3.22 3.72 4.22 3.94 -2.65 
Mrk 34    0.34 1.28 3.28      3.44 2.78 3.28 3.78 3.63 -2.65 
Mrk 34    0.47                3.09 2.49 2.99 3.49 3.41 -2.65 
Mrk 34    0.60                     2.27 2.77 3.27 3.24 -2.65 
Mrk 34    0.74      2.14 3.34 3.13 2.10 2.60 3.10 2.98 -2.65 
Mrk 34    0.87                2.89 1.95 2.45 2.95 2.87 -2.65 
Mrk 34    1.01                     1.83 2.33 2.83 2.77 -2.65 
Mrk 34    1.14      1.86 3.76 3.17 1.72 2.22 2.72 2.60 -2.65 
Mrk 34    1.27                3.73 1.62 2.12 2.62 2.53 -2.65 
Mrk 34    1.40                     1.53 2.03 2.53 2.47 -2.65 
Mrk 34    1.54      1.64 3.44 2.55 1.46 1.96 2.46            
Mrk 34    1.68                     1.38 1.88 2.38            
Mrk 34    1.80                     1.32 1.82 2.32            
Mrk 34    1.94      1.46 3.46 3.37 1.25 1.75 2.25            


==> dbf3.txt <==
Title: Quantifying Feedback from Narrow Line Region Outflows in Nearby Active 
       Galaxies. IV.The Effects of Different Density Estimates on the Ionized 
       Gas Masses and Outflow Rates 
Authors: Revalski M., Crenshaw D.M., Rafelski M., Kraemer S.B., Polack G.E., 
    Falcao A.T., Fischer T.C., Meena B., Martinez F., Schmitt H.R., 
    Collins N.R., Falcone J. 
Table: [SII] Ratio to log(ne) Conversion
================================================================================
Byte-by-byte Description of file: dbf3.txt
--------------------------------------------------------------------------------
   Bytes Format Units  Label    Explanations
--------------------------------------------------------------------------------
   1-  3 F3.1   [cm-3] logne    log, electron number density
   5-  9 F5.3   ---    SII-10k  Ratio, [SII] doublet 6716A/6731A, Te=10,000K
  11- 15 F5.3   ---    SII-15k  Ratio, [SII] doublet 6716A/6731A, Te=15,000K
  17- 21 F5.3   ---    SII-20k  Ratio, [SII] doublet 6716A/6731A, Te=20,000K
--------------------------------------------------------------------------------
1.0 1.420 1.400 1.380 
1.1 1.420 1.390 1.380 
1.2 1.410 1.390 1.380 
1.3 1.400 1.380 1.370 
1.4 1.390 1.380 1.370 
1.5 1.380 1.370 1.360 
1.6 1.370 1.360 1.350 
1.7 1.360 1.350 1.340 
1.8 1.340 1.330 1.330 
1.9 1.320 1.310 1.310 
2.0 1.290 1.290 1.290 
2.1 1.260 1.260 1.270 
2.2 1.220 1.230 1.240 
2.3 1.180 1.200 1.210 
2.4 1.130 1.150 1.170 
2.5 1.080 1.110 1.130 
2.6 1.030 1.060 1.080 
2.7 0.969 1.000 1.030 
2.8 0.911 0.949 0.976 
2.9 0.853 0.892 0.921 
3.0 0.798 0.836 0.865 
3.1 0.746 0.782 0.810 
3.2 0.698 0.731 0.757 
3.3 0.655 0.684 0.708 
3.4 0.617 0.643 0.664 
3.5 0.585 0.606 0.624 
3.6 0.557 0.574 0.589 
3.7 0.533 0.547 0.559 
3.8 0.513 0.524 0.533 
3.9 0.497 0.505 0.512 
4.0 0.484 0.489 0.494 
4.1 0.473 0.476 0.480 
4.2 0.464 0.466 0.468 
4.3 0.457 0.457 0.458 
4.4 0.452 0.450 0.450 
4.5 0.447 0.445 0.444 
4.6 0.443 0.441 0.439 
4.7 0.441 0.437 0.435 
4.8 0.438 0.434 0.432 
4.9 0.437 0.432 0.430 
5.0 0.435 0.431 0.428 


==> dbf5.txt <==
Title: Quantifying Feedback from Narrow Line Region Outflows in Nearby Active 
       Galaxies. IV.The Effects of Different Density Estimates on the Ionized 
       Gas Masses and Outflow Rates 
Authors: Revalski M., Crenshaw D.M., Rafelski M., Kraemer S.B., Polack G.E., 
    Falcao A.T., Fischer T.C., Meena B., Martinez F., Schmitt H.R., 
    Collins N.R., Falcone J. 
Table: [O III]/H{beta} to log(U) Conversion
================================================================================
Byte-by-byte Description of file: dbf5.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label  Explanations
--------------------------------------------------------------------------------
   1-  4 F4.1   [-]     logU   log, U
   6-  6 A1     ---   l_nh+2   Limit flag for nh+2
   8- 12 F5.2   ---     nh+2   Ratio, [O III]/H{beta} at nH=10+2
  14- 14 A1     ---   l_nh+3   Limit flag for nh+3
  16- 20 F5.2   ---     nh+3   Ratio, [O III]/H{beta} at nH=10+3
  22- 22 A1     ---   l_nh+4   Limit flag for nh+4
  24- 28 F5.2   ---     nh+4   Ratio, [O III]/H{beta} at nH=10+4
  30- 30 A1     ---   l_nh+5   Limit flag for nh+5
  32- 36 F5.2   ---     nh+5   Ratio, [O III]/H{beta} at nH=10+5
  38- 38 A1     ---   l_nh+6   Limit flag for nh+6
  40- 45 F6.3   ---     nh+6   Ratio, [O III]/H{beta} at nH=10+6
--------------------------------------------------------------------------------
-6.0 <  0.01 <  0.01 <  0.01 <  0.01 <  0.01  
-5.5 <  0.01 <  0.01 <  0.01 <  0.01 <  0.01  
-5.0 <  0.01 <  0.01 <  0.01 <  0.01 <  0.01  
-4.5    0.01    0.02    0.03    0.04    0.03  
-4.0    0.16    0.22    0.31    0.42    0.25  
-3.5    1.62    2.09    2.83    3.42    2.12  
-3.0    5.97    7.57    9.40   10.01    6.50  
-2.5   10.81   13.00   15.32   15.64    9.97  
-2.0   15.11   17.13   19.14   18.92   11.44  
-1.5   19.06   20.24   21.16   19.73   10.87  
-1.0   17.78   17.98   17.51   14.86    7.34  
-0.5    8.09    7.98    7.48    6.09    3.19  
+0.0    2.16    2.17    2.06    1.84    1.22  
+0.5    1.11    1.12    1.12    1.10    1.03  
+1.0    1.39    1.43    1.46    1.64    2.23  

